Fortran High-Level Synthesis: Reducing the barriers to accelerating HPC codes on FPGAs

In recent years the use of FPGAs to accelerate scientific applications has grown, with numerous applications demonstrating the benefit of FPGAs for high performance workloads. However, whilst High Level Synthesis (HLS) has significantly lowered the barrier to entry in programming FPGAs by enabling programmers to use C++, a major challenge is that most often these codes are not originally written in C++. Instead, Fortran is the lingua franca of scientific computing and-so it requires a complex and time consuming initial step to convert into C++ even before considering the FPGA. In this paper we describe work enabling Fortran for AMD Xilinx FPGAs by connecting the LLVM Flang front end to AMD Xilinx's LLVM back end. This enables programmers to use Fortran as a first-class language for programming FPGAs, and as we demonstrate enjoy all the tuning and optimisation opportunities that HLS C++ provides. Furthermore, we demonstrate that certain language features of Fortran make it especially beneficial for programming FPGAs compared to C++. The result of this work is a lowering of the barrier to entry in using FPGAs for scientific computing, enabling programmers to leverage their existing codebase and language of choice on the FPGA directly.

==> results_synthetic.csv <==
size,fortranmean,fortranstd,cmean,cstd
100000,0.0007121,5.607821918237655e-05,0.0007248,4.104144246977683e-05
1000000,0.0043994,6.527071829439811e-05,0.0044459,0.00012025569979561605
10000000,0.0406995,0.0002063025017352491,0.040638099999999996,0.0001389184013089047
32000000,0.1290338,0.00044062803663256144,0.1289224,0.00028179235854318896
